StubCoder: Automated Generation and Repair of Stub Code for Mock Objects

Mocking is an essential unit testing technique for isolating the class under test (CUT) from its dependencies. Developers often leverage mocking frameworks to develop stub code that specifies the behaviors of mock objects. However, developing and maintaining stub code is labor-intensive and error-prone. In this paper, we present StubCoder to automatically generate and repair stub code for regression testing. StubCoder implements a novel evolutionary algorithm that synthesizes test-passing stub code guided by the runtime behavior of test cases. We evaluated our proposed approach on 59 test cases from 13 open-source projects. Our evaluation results show that StubCoder can effectively generate stub code for incomplete test cases without stub code and repair obsolete test cases with broken stub code.

==> figures/success-rate/dominance.dat <==
0											0
1											0
2											0.223728813559322
3											0.316949152542373
4											0.347457627118644
5											0.371186440677966
6											0.394915254237288
7											0.41864406779661
8											0.435593220338983
9											0.447457627118644
10											0.464406779661017
11											0.474576271186441
12											0.488135593220339
13											0.496610169491525
14											0.501694915254237
15											0.506779661016949
16											0.510169491525424
17											0.511864406779661
18											0.511864406779661
19											0.51864406779661
20											0.525423728813559
21											0.530508474576271
22											0.533898305084746
23											0.53728813559322
24											0.540677966101695
25											0.545762711864407
26											0.549152542372881
27											0.550847457627119
28											0.55593220338983
29											0.56271186440678
30											0.566101694915254
31											0.567796610169492
32											0.567796610169492
33											0.574576271186441
34											0.579661016949153
35											0.58135593220339
36											0.584745762711865
37											0.589830508474576
38											0.593220338983051
39											0.598305084745763
40											0.601694915254237
41											0.601694915254237
42											0.603389830508475
43											0.606779661016949
44											0.608474576271187
45											0.610169491525424
46											0.613559322033898
47											0.61864406779661
48											0.620338983050848
49											0.623728813559322
50											0.625423728813559
51											0.627118644067796
52											0.627118644067796
53											0.628813559322034
54											0.632203389830508
55											0.633898305084746
56											0.635593220338983
57											0.635593220338983
58											0.63728813559322
59											0.63728813559322
60											0.640677966101695
61											0.640677966101695
62											0.644067796610169
63											0.647457627118644
64											0.647457627118644
65											0.649152542372881
66											0.652542372881356
67											0.654237288135593
68											0.654237288135593
69											0.65593220338983
70											0.65593220338983
71											0.657627118644068
72											0.661016949152542
73											0.661016949152542
74											0.66271186440678
75											0.664406779661017
76											0.669491525423729
77											0.669491525423729
78											0.671186440677966
79											0.671186440677966
80											0.671186440677966
81											0.674576271186441
82											0.674576271186441
83											0.674576271186441
84											0.674576271186441
85											0.674576271186441
86											0.674576271186441
87											0.674576271186441
88											0.676271186440678
89											0.676271186440678
90											0.676271186440678
91											0.676271186440678
92											0.677966101694915
93											0.677966101694915
94											0.679661016949152
95											0.68135593220339
96											0.68135593220339
97											0.68135593220339
98											0.683050847457627
99											0.683050847457627
100											0.684745762711864
101											0.684745762711864
102											0.684745762711864
103											0.684745762711864
104											0.684745762711864
105											0.684745762711864
106											0.684745762711864
107											0.686440677966102
108											0.689830508474576
109											0.689830508474576
110											0.693220338983051
111											0.693220338983051
112											0.696610169491525
113											0.696610169491525
114											0.696610169491525
115											0.696610169491525
116											0.698305084745763
117											0.698305084745763
118											0.698305084745763
119											0.698305084745763
120											0.698305084745763
121											0.698305084745763
122											0.698305084745763
123											0.698305084745763
124											0.698305084745763
125											0.698305084745763
126											0.698305084745763
127											0.7
128											0.7
129											0.7
130											0.7
131											0.7
132											0.7
133											0.701694915254237
134											0.701694915254237
135											0.701694915254237
136											0.703389830508475
137											0.703389830508475
138											0.703389830508475
139											0.703389830508475
140											0.705084745762712
141											0.705084745762712
142											0.705084745762712
143											0.705084745762712
144											0.705084745762712
145											0.705084745762712
146											0.705084745762712
147											0.705084745762712
148											0.705084745762712
149											0.705084745762712
150											0.705084745762712
151											0.705084745762712
152											0.705084745762712
153											0.705084745762712
154											0.705084745762712
155											0.708474576271186
156											0.708474576271186
157											0.708474576271186
158											0.708474576271186
159											0.708474576271186
160											0.710169491525424
161											0.710169491525424
162											0.710169491525424
163											0.710169491525424
164											0.710169491525424
165											0.710169491525424
166											0.710169491525424
167											0.710169491525424
168											0.710169491525424
169											0.710169491525424
170											0.710169491525424
171											0.710169491525424
172											0.710169491525424
173											0.710169491525424
174											0.710169491525424
175											0.710169491525424
176											0.710169491525424
177											0.710169491525424
178											0.710169491525424
179											0.710169491525424
180											0.710169491525424
181											0.710169491525424
182											0.710169491525424
183											0.710169491525424
184											0.710169491525424
185											0.710169491525424
186											0.710169491525424
187											0.710169491525424
188											0.710169491525424
189											0.710169491525424
190											0.710169491525424
191											0.710169491525424
192											0.710169491525424
193											0.710169491525424
194											0.710169491525424
195											0.710169491525424
196											0.710169491525424
197											0.710169491525424
198											0.710169491525424
199											0.710169491525424
200											0.711864406779661
201											0.711864406779661
202											0.711864406779661
203											0.711864406779661
204											0.711864406779661
205											0.711864406779661
206											0.713559322033898
207											0.713559322033898
208											0.713559322033898
209											0.713559322033898
210											0.713559322033898
211											0.715254237288136
212											0.716949152542373
213											0.71864406779661
214											0.71864406779661
215											0.71864406779661
216											0.71864406779661
217											0.71864406779661
218											0.71864406779661
219											0.71864406779661
220											0.71864406779661
221											0.720338983050848
222											0.720338983050848
223											0.720338983050848
224											0.722033898305085
225											0.722033898305085
226											0.723728813559322
227											0.723728813559322
228											0.723728813559322
229											0.723728813559322
230											0.723728813559322
231											0.723728813559322
232											0.723728813559322
233											0.725423728813559
234											0.725423728813559
235											0.725423728813559
236											0.725423728813559
237											0.725423728813559
238											0.725423728813559
239											0.725423728813559
240											0.725423728813559
241											0.725423728813559
242											0.725423728813559
243											0.725423728813559
244											0.725423728813559
245											0.725423728813559
246											0.725423728813559
247											0.725423728813559
248											0.725423728813559
249											0.725423728813559
250											0.725423728813559
251											0.725423728813559
252											0.725423728813559
253											0.725423728813559
254											0.725423728813559
255											0.725423728813559
256											0.725423728813559
257											0.727118644067797
258											0.728813559322034
259											0.728813559322034
260											0.728813559322034
261											0.728813559322034
262											0.728813559322034
263											0.728813559322034
264											0.728813559322034
265											0.728813559322034
266											0.728813559322034
267											0.728813559322034
268											0.730508474576271
269											0.730508474576271
270											0.730508474576271
271											0.730508474576271
272											0.730508474576271
273											0.730508474576271
274											0.730508474576271
275											0.730508474576271
276											0.730508474576271
277											0.730508474576271
278											0.730508474576271
279											0.730508474576271
280											0.730508474576271
281											0.730508474576271
282											0.730508474576271
283											0.730508474576271
284											0.730508474576271
285											0.730508474576271
286											0.730508474576271
287											0.730508474576271
288											0.730508474576271
289											0.730508474576271
290											0.730508474576271
291											0.730508474576271
292											0.730508474576271
293											0.730508474576271
294											0.730508474576271
295											0.730508474576271
296											0.730508474576271
297											0.730508474576271
298											0.730508474576271
299											0.730508474576271
300											0.730508474576271
301											0.730508474576271
302											0.730508474576271
303											0.730508474576271
304											0.730508474576271
305											0.730508474576271
306											0.730508474576271
307											0.730508474576271
308											0.732203389830509
309											0.732203389830509
310											0.732203389830509
311											0.733898305084746
312											0.733898305084746
313											0.733898305084746
314											0.733898305084746
315											0.733898305084746
316											0.735593220338983
317											0.735593220338983
318											0.735593220338983
319											0.735593220338983
320											0.735593220338983
321											0.735593220338983
322											0.735593220338983
323											0.735593220338983
324											0.735593220338983
325											0.735593220338983
326											0.735593220338983
327											0.735593220338983
328											0.735593220338983
329											0.737288135593221
330											0.737288135593221
331											0.737288135593221
332											0.737288135593221
333											0.737288135593221
334											0.737288135593221
335											0.737288135593221
336											0.737288135593221
337											0.737288135593221
338											0.737288135593221
339											0.737288135593221
340											0.737288135593221
341											0.737288135593221
342											0.737288135593221
343											0.737288135593221
344											0.737288135593221
345											0.737288135593221
346											0.737288135593221
347											0.737288135593221
348											0.737288135593221
349											0.737288135593221
350											0.737288135593221
351											0.737288135593221
352											0.737288135593221
353											0.737288135593221
354											0.737288135593221
355											0.737288135593221
356											0.737288135593221
357											0.737288135593221
358											0.737288135593221
359											0.737288135593221
360											0.737288135593221
361											0.737288135593221
362											0.737288135593221
363											0.737288135593221
364											0.737288135593221
365											0.737288135593221
366											0.737288135593221
367											0.737288135593221
368											0.737288135593221
369											0.737288135593221
370											0.737288135593221
371											0.737288135593221
372											0.737288135593221
373											0.737288135593221
374											0.737288135593221
375											0.737288135593221
376											0.737288135593221
377											0.737288135593221
378											0.737288135593221
379											0.737288135593221
380											0.737288135593221
381											0.737288135593221
382											0.737288135593221
383											0.737288135593221
384											0.737288135593221
385											0.737288135593221
386											0.737288135593221
387											0.737288135593221
388											0.737288135593221
389											0.737288135593221
390											0.737288135593221
391											0.737288135593221
392											0.737288135593221
393											0.737288135593221
394											0.737288135593221
395											0.737288135593221
396											0.737288135593221
397											0.737288135593221
398											0.737288135593221
399											0.737288135593221
400											0.737288135593221

==> figures/success-rate/nsga2-mod.dat <==
0											0
1											0
2											0.249152542372881
3											0.316949152542373
4											0.361016949152543
5											0.391525423728813
6											0.423728813559322
7											0.433898305084746
8											0.447457627118644
9											0.452542372881356
10											0.455932203389831
11											0.471186440677966
12											0.479661016949153
13											0.488135593220339
14											0.498305084745763
15											0.5
16											0.506779661016949
17											0.513559322033898
18											0.516949152542373
19											0.522033898305085
20											0.523728813559322
21											0.528813559322034
22											0.528813559322034
23											0.533898305084746
24											0.533898305084746
25											0.535593220338983
26											0.538983050847457
27											0.540677966101695
28											0.544067796610169
29											0.545762711864407
30											0.545762711864407
31											0.552542372881356
32											0.559322033898305
33											0.569491525423729
34											0.571186440677966
35											0.572881355932203
36											0.574576271186441
37											0.577966101694915
38											0.577966101694915
39											0.58135593220339
40											0.583050847457627
41											0.583050847457627
42											0.586440677966102
43											0.588135593220339
44											0.589830508474576
45											0.589830508474576
46											0.593220338983051
47											0.596610169491526
48											0.596610169491526
49											0.598305084745763
50											0.601694915254238
51											0.606779661016949
52											0.610169491525424
53											0.611864406779661
54											0.613559322033899
55											0.615254237288136
56											0.615254237288136
57											0.615254237288136
58											0.615254237288136
59											0.61864406779661
60											0.61864406779661
61											0.61864406779661
62											0.620338983050848
63											0.620338983050848
64											0.622033898305085
65											0.622033898305085
66											0.627118644067797
67											0.627118644067797
68											0.627118644067797
69											0.627118644067797
70											0.632203389830509
71											0.632203389830509
72											0.635593220338983
73											0.63728813559322
74											0.63728813559322
75											0.638983050847457
76											0.638983050847457
77											0.642372881355932
78											0.642372881355932
79											0.644067796610169
80											0.647457627118644
81											0.647457627118644
82											0.647457627118644
83											0.647457627118644
84											0.647457627118644
85											0.647457627118644
86											0.647457627118644
87											0.647457627118644
88											0.647457627118644
89											0.650847457627119
90											0.650847457627119
91											0.650847457627119
92											0.650847457627119
93											0.650847457627119
94											0.650847457627119
95											0.654237288135593
96											0.65593220338983
97											0.65593220338983
98											0.657627118644068
99											0.657627118644068
100											0.657627118644068
101											0.657627118644068
102											0.657627118644068
103											0.657627118644068
104											0.657627118644068
105											0.657627118644068
106											0.657627118644068
107											0.657627118644068
108											0.657627118644068
109											0.659322033898305
110											0.661016949152542
111											0.661016949152542
112											0.662711864406779
113											0.662711864406779
114											0.662711864406779
115											0.662711864406779
116											0.664406779661017
117											0.664406779661017
118											0.664406779661017
119											0.664406779661017
120											0.664406779661017
121											0.664406779661017
122											0.664406779661017
123											0.664406779661017
124											0.664406779661017
125											0.664406779661017
126											0.664406779661017
127											0.664406779661017
128											0.664406779661017
129											0.664406779661017
130											0.664406779661017
131											0.664406779661017
132											0.666101694915254
133											0.666101694915254
134											0.666101694915254
135											0.666101694915254
136											0.666101694915254
137											0.666101694915254
138											0.667796610169491
139											0.669491525423729
140											0.669491525423729
141											0.669491525423729
142											0.669491525423729
143											0.669491525423729
144											0.671186440677966
145											0.672881355932203
146											0.672881355932203
147											0.67457627118644
148											0.67457627118644
149											0.67457627118644
150											0.677966101694915
151											0.677966101694915
152											0.679661016949152
153											0.679661016949152
154											0.679661016949152
155											0.679661016949152
156											0.679661016949152
157											0.679661016949152
158											0.679661016949152
159											0.679661016949152
160											0.679661016949152
161											0.679661016949152
162											0.679661016949152
163											0.679661016949152
164											0.68135593220339
165											0.683050847457627
166											0.683050847457627
167											0.683050847457627
168											0.683050847457627
169											0.683050847457627
170											0.683050847457627
171											0.683050847457627
172											0.684745762711864
173											0.684745762711864
174											0.684745762711864
175											0.684745762711864
176											0.686440677966102
177											0.686440677966102
178											0.688135593220339
179											0.688135593220339
180											0.688135593220339
181											0.688135593220339
182											0.691525423728813
183											0.691525423728813
184											0.691525423728813
185											0.691525423728813
186											0.693220338983051
187											0.693220338983051
188											0.693220338983051
189											0.693220338983051
190											0.693220338983051
191											0.693220338983051
192											0.693220338983051
193											0.693220338983051
194											0.693220338983051
195											0.693220338983051
196											0.693220338983051
197											0.693220338983051
198											0.693220338983051
199											0.693220338983051
200											0.693220338983051
201											0.693220338983051
202											0.693220338983051
203											0.693220338983051
204											0.693220338983051
205											0.693220338983051
206											0.693220338983051
207											0.693220338983051
208											0.693220338983051
209											0.693220338983051
210											0.693220338983051
211											0.693220338983051
212											0.693220338983051
213											0.693220338983051
214											0.693220338983051
215											0.693220338983051
216											0.693220338983051
217											0.693220338983051
218											0.694915254237288
219											0.694915254237288
220											0.694915254237288
221											0.694915254237288
222											0.694915254237288
223											0.694915254237288
224											0.694915254237288
225											0.696610169491525
226											0.698305084745763
227											0.698305084745763
228											0.698305084745763
229											0.698305084745763
230											0.698305084745763
231											0.698305084745763
232											0.698305084745763
233											0.698305084745763
234											0.698305084745763
235											0.698305084745763
236											0.698305084745763
237											0.698305084745763
238											0.698305084745763
239											0.698305084745763
240											0.698305084745763
241											0.698305084745763
242											0.698305084745763
243											0.698305084745763
244											0.698305084745763
245											0.698305084745763
246											0.698305084745763
247											0.698305084745763
248											0.698305084745763
249											0.698305084745763
250											0.698305084745763
251											0.698305084745763
252											0.698305084745763
253											0.698305084745763
254											0.698305084745763
255											0.698305084745763
256											0.698305084745763
257											0.698305084745763
258											0.698305084745763
259											0.698305084745763
260											0.7
261											0.7
262											0.7
263											0.7
264											0.7
265											0.7
266											0.7
267											0.7
268											0.7
269											0.7
270											0.7
271											0.7
272											0.7
273											0.7
274											0.7
275											0.7
276											0.7
277											0.7
278											0.7
279											0.7
280											0.7
281											0.7
282											0.7
283											0.7
284											0.7
285											0.7
286											0.7
287											0.7
288											0.7
289											0.7
290											0.7
291											0.7
292											0.7
293											0.7
294											0.7
295											0.7
296											0.7
297											0.7
298											0.7
299											0.7
300											0.7
301											0.7
302											0.701694915254237
303											0.701694915254237
304											0.701694915254237
305											0.701694915254237
306											0.701694915254237
307											0.701694915254237
308											0.701694915254237
309											0.701694915254237
310											0.701694915254237
311											0.703389830508475
312											0.703389830508475
313											0.703389830508475
314											0.703389830508475
315											0.703389830508475
316											0.703389830508475
317											0.703389830508475
318											0.703389830508475
319											0.703389830508475
320											0.703389830508475
321											0.703389830508475
322											0.705084745762712
323											0.705084745762712
324											0.705084745762712
325											0.705084745762712
326											0.705084745762712
327											0.705084745762712
328											0.705084745762712
329											0.705084745762712
330											0.705084745762712
331											0.705084745762712
332											0.705084745762712
333											0.705084745762712
334											0.705084745762712
335											0.705084745762712
336											0.705084745762712
337											0.705084745762712
338											0.705084745762712
339											0.705084745762712
340											0.705084745762712
341											0.705084745762712
342											0.705084745762712
343											0.705084745762712
344											0.705084745762712
345											0.705084745762712
346											0.705084745762712
347											0.705084745762712
348											0.705084745762712
349											0.705084745762712
350											0.705084745762712
351											0.705084745762712
352											0.705084745762712
353											0.705084745762712
354											0.705084745762712
355											0.705084745762712
356											0.705084745762712
357											0.705084745762712
358											0.706779661016949
359											0.706779661016949
360											0.708474576271186
361											0.708474576271186
362											0.708474576271186
363											0.708474576271186
364											0.708474576271186
365											0.708474576271186
366											0.708474576271186
367											0.708474576271186
368											0.708474576271186
369											0.708474576271186
370											0.708474576271186
371											0.708474576271186
372											0.708474576271186
373											0.708474576271186
374											0.708474576271186
375											0.708474576271186
376											0.708474576271186
377											0.708474576271186
378											0.708474576271186
379											0.708474576271186
380											0.708474576271186
381											0.708474576271186
382											0.708474576271186
383											0.708474576271186
384											0.708474576271186
385											0.708474576271186
386											0.708474576271186
387											0.708474576271186
388											0.708474576271186
389											0.708474576271186
390											0.708474576271186
391											0.708474576271186
392											0.708474576271186
393											0.708474576271186
394											0.708474576271186
395											0.708474576271186
396											0.708474576271186
397											0.708474576271186
398											0.708474576271186
399											0.708474576271186
400											0.708474576271186

==> figures/success-rate/nsga2.dat <==
0											0
1											0
2											0.194915254237288
3											0.264406779661017
4											0.305084745762712
5											0.330508474576271
6											0.357627118644068
7											0.377966101694915
8											0.391525423728813
9											0.403389830508474
10											0.411864406779661
11											0.413559322033898
12											0.415254237288136
13											0.415254237288136
14											0.41864406779661
15											0.420338983050847
16											0.422033898305085
17											0.425423728813559
18											0.427118644067797
19											0.427118644067797
20											0.427118644067797
21											0.427118644067797
22											0.427118644067797
23											0.430508474576271
24											0.430508474576271
25											0.432203389830509
26											0.433898305084746
27											0.433898305084746
28											0.435593220338983
29											0.435593220338983
30											0.435593220338983
31											0.435593220338983
32											0.435593220338983
33											0.435593220338983
34											0.435593220338983
35											0.43728813559322
36											0.438983050847458
37											0.438983050847458
38											0.438983050847458
39											0.438983050847458
40											0.438983050847458
41											0.440677966101695
42											0.442372881355932
43											0.442372881355932
44											0.442372881355932
45											0.44406779661017
46											0.445762711864407
47											0.447457627118644
48											0.447457627118644
49											0.447457627118644
50											0.449152542372882
51											0.449152542372882
52											0.449152542372882
53											0.449152542372882
54											0.449152542372882
55											0.450847457627119
56											0.450847457627119
57											0.450847457627119
58											0.450847457627119
59											0.452542372881356
60											0.452542372881356
61											0.452542372881356
62											0.452542372881356
63											0.452542372881356
64											0.452542372881356
65											0.454237288135593
66											0.454237288135593
67											0.454237288135593
68											0.455932203389831
69											0.455932203389831
70											0.455932203389831
71											0.455932203389831
72											0.455932203389831
73											0.457627118644068
74											0.459322033898305
75											0.459322033898305
76											0.459322033898305
77											0.459322033898305
78											0.461016949152543
79											0.464406779661017
80											0.466101694915255
81											0.466101694915255
82											0.466101694915255
83											0.466101694915255
84											0.467796610169492
85											0.469491525423729
86											0.472881355932204
87											0.472881355932204
88											0.472881355932204
89											0.472881355932204
90											0.472881355932204
91											0.472881355932204
92											0.474576271186441
93											0.474576271186441
94											0.474576271186441
95											0.474576271186441
96											0.474576271186441
97											0.474576271186441
98											0.474576271186441
99											0.476271186440678
100											0.476271186440678
101											0.479661016949153
102											0.479661016949153
103											0.479661016949153
104											0.479661016949153
105											0.479661016949153
106											0.479661016949153
107											0.479661016949153
108											0.479661016949153
109											0.479661016949153
110											0.479661016949153
111											0.48135593220339
112											0.483050847457628
113											0.484745762711865
114											0.486440677966102
115											0.486440677966102
116											0.486440677966102
117											0.486440677966102
118											0.486440677966102
119											0.486440677966102
120											0.486440677966102
121											0.488135593220339
122											0.488135593220339
123											0.488135593220339
124											0.488135593220339
125											0.488135593220339
126											0.488135593220339
127											0.488135593220339
128											0.488135593220339
129											0.488135593220339
130											0.488135593220339
131											0.488135593220339
132											0.493220338983051
133											0.494915254237288
134											0.494915254237288
135											0.494915254237288
136											0.494915254237288
137											0.494915254237288
138											0.494915254237288
139											0.494915254237288
140											0.494915254237288
141											0.494915254237288
142											0.494915254237288
143											0.494915254237288
144											0.496610169491526
145											0.496610169491526
146											0.496610169491526
147											0.496610169491526
148											0.496610169491526
149											0.496610169491526
150											0.496610169491526
151											0.496610169491526
152											0.498305084745763
153											0.498305084745763
154											0.5
155											0.503389830508475
156											0.503389830508475
157											0.503389830508475
158											0.505084745762712
159											0.506779661016949
160											0.506779661016949
161											0.508474576271186
162											0.508474576271186
163											0.508474576271186
164											0.508474576271186
165											0.508474576271186
166											0.510169491525424
167											0.510169491525424
168											0.510169491525424
169											0.510169491525424
170											0.510169491525424
171											0.510169491525424
172											0.510169491525424
173											0.510169491525424
174											0.510169491525424
175											0.511864406779661
176											0.511864406779661
177											0.511864406779661
178											0.511864406779661
179											0.511864406779661
180											0.511864406779661
181											0.511864406779661
182											0.511864406779661
183											0.511864406779661
184											0.511864406779661
185											0.511864406779661
186											0.511864406779661
187											0.511864406779661
188											0.511864406779661
189											0.511864406779661
190											0.511864406779661
191											0.511864406779661
192											0.511864406779661
193											0.511864406779661
194											0.511864406779661
195											0.513559322033898
196											0.513559322033898
197											0.513559322033898
198											0.513559322033898
199											0.513559322033898
200											0.513559322033898
201											0.513559322033898
202											0.513559322033898
203											0.513559322033898
204											0.515254237288136
205											0.515254237288136
206											0.515254237288136
207											0.515254237288136
208											0.515254237288136
209											0.515254237288136
210											0.515254237288136
211											0.515254237288136
212											0.515254237288136
213											0.515254237288136
214											0.516949152542373
215											0.516949152542373
216											0.51864406779661
217											0.51864406779661
218											0.51864406779661
219											0.51864406779661
220											0.520338983050847
221											0.520338983050847
222											0.520338983050847
223											0.522033898305085
224											0.522033898305085
225											0.522033898305085
226											0.522033898305085
227											0.522033898305085
228											0.522033898305085
229											0.522033898305085
230											0.523728813559322
231											0.523728813559322
232											0.523728813559322
233											0.523728813559322
234											0.523728813559322
235											0.525423728813559
236											0.525423728813559
237											0.525423728813559
238											0.525423728813559
239											0.525423728813559
240											0.525423728813559
241											0.525423728813559
242											0.525423728813559
243											0.525423728813559
244											0.525423728813559
245											0.525423728813559
246											0.525423728813559
247											0.525423728813559
248											0.527118644067796
249											0.527118644067796
250											0.527118644067796
251											0.527118644067796
252											0.527118644067796
253											0.527118644067796
254											0.527118644067796
255											0.527118644067796
256											0.527118644067796
257											0.527118644067796
258											0.527118644067796
259											0.527118644067796
260											0.527118644067796
261											0.527118644067796
262											0.527118644067796
263											0.527118644067796
264											0.527118644067796
265											0.527118644067796
266											0.527118644067796
267											0.527118644067796
268											0.528813559322034
269											0.528813559322034
270											0.528813559322034
271											0.528813559322034
272											0.528813559322034
273											0.528813559322034
274											0.530508474576271
275											0.530508474576271
276											0.530508474576271
277											0.530508474576271
278											0.530508474576271
279											0.530508474576271
280											0.532203389830508
281											0.532203389830508
282											0.532203389830508
283											0.532203389830508
284											0.532203389830508
285											0.532203389830508
286											0.532203389830508
287											0.532203389830508
288											0.532203389830508
289											0.532203389830508
290											0.532203389830508
291											0.532203389830508
292											0.532203389830508
293											0.532203389830508
294											0.532203389830508
295											0.532203389830508
296											0.532203389830508
297											0.532203389830508
298											0.532203389830508
299											0.532203389830508
300											0.532203389830508
301											0.532203389830508
302											0.532203389830508
303											0.532203389830508
304											0.533898305084746
305											0.533898305084746
306											0.535593220338983
307											0.535593220338983
308											0.535593220338983
309											0.535593220338983
310											0.535593220338983
311											0.53728813559322
312											0.538983050847457
313											0.538983050847457
314											0.538983050847457
315											0.538983050847457
316											0.538983050847457
317											0.538983050847457
318											0.538983050847457
319											0.538983050847457
320											0.538983050847457
321											0.538983050847457
322											0.538983050847457
323											0.538983050847457
324											0.538983050847457
325											0.538983050847457
326											0.538983050847457
327											0.538983050847457
328											0.538983050847457
329											0.538983050847457
330											0.538983050847457
331											0.538983050847457
332											0.538983050847457
333											0.538983050847457
334											0.538983050847457
335											0.538983050847457
336											0.540677966101695
337											0.540677966101695
338											0.540677966101695
339											0.540677966101695
340											0.540677966101695
341											0.540677966101695
342											0.540677966101695
343											0.540677966101695
344											0.540677966101695
345											0.540677966101695
346											0.542372881355932
347											0.542372881355932
348											0.542372881355932
349											0.542372881355932
350											0.542372881355932
351											0.542372881355932
352											0.544067796610169
353											0.545762711864407
354											0.545762711864407
355											0.545762711864407
356											0.545762711864407
357											0.545762711864407
358											0.545762711864407
359											0.545762711864407
360											0.545762711864407
361											0.545762711864407
362											0.545762711864407
363											0.545762711864407
364											0.545762711864407
365											0.545762711864407
366											0.545762711864407
367											0.545762711864407
368											0.545762711864407
369											0.545762711864407
370											0.545762711864407
371											0.545762711864407
372											0.545762711864407
373											0.545762711864407
374											0.545762711864407
375											0.545762711864407
376											0.545762711864407
377											0.545762711864407
378											0.545762711864407
379											0.547457627118644
380											0.547457627118644
381											0.547457627118644
382											0.547457627118644
383											0.547457627118644
384											0.547457627118644
385											0.549152542372881
386											0.549152542372881
387											0.549152542372881
388											0.549152542372881
389											0.549152542372881
390											0.549152542372881
391											0.549152542372881
392											0.550847457627119
393											0.550847457627119
394											0.550847457627119
395											0.550847457627119
396											0.550847457627119
397											0.550847457627119
398											0.550847457627119
399											0.550847457627119
400											0.550847457627119

==> figures/success-rate/repair-mode.dat <==
0											0
1											0
2											0.249152542372881
3											0.310169491525424
4											0.349152542372882
5											0.377966101694915
6											0.403389830508475
7											0.416949152542373
8											0.433898305084746
9											0.461016949152543
10											0.469491525423729
11											0.476271186440678
12											0.488135593220339
13											0.493220338983051
14											0.503389830508475
15											0.511864406779661
16											0.523728813559322
17											0.528813559322034
18											0.53728813559322
19											0.549152542372881
20											0.557627118644068
21											0.567796610169492
22											0.576271186440678
23											0.579661016949153
24											0.586440677966102
25											0.593220338983051
26											0.6
27											0.606779661016949
28											0.610169491525424
29											0.611864406779661
30											0.615254237288136
31											0.615254237288136
32											0.616949152542373
33											0.622033898305085
34											0.628813559322034
35											0.632203389830509
36											0.635593220338983
37											0.638983050847458
38											0.645762711864407
39											0.649152542372881
40											0.650847457627118
41											0.652542372881356
42											0.652542372881356
43											0.654237288135593
44											0.657627118644068
45											0.659322033898305
46											0.659322033898305
47											0.661016949152542
48											0.661016949152542
49											0.664406779661017
50											0.664406779661017
51											0.667796610169491
52											0.667796610169491
53											0.669491525423729
54											0.671186440677966
55											0.671186440677966
56											0.671186440677966
57											0.67457627118644
58											0.676271186440678
59											0.676271186440678
60											0.676271186440678
61											0.677966101694915
62											0.677966101694915
63											0.677966101694915
64											0.68135593220339
65											0.683050847457627
66											0.683050847457627
67											0.684745762711864
68											0.684745762711864
69											0.684745762711864
70											0.684745762711864
71											0.684745762711864
72											0.686440677966102
73											0.688135593220339
74											0.691525423728813
75											0.691525423728813
76											0.694915254237288
77											0.694915254237288
78											0.694915254237288
79											0.698305084745763
80											0.698305084745763
81											0.698305084745763
82											0.698305084745763
83											0.698305084745763
84											0.698305084745763
85											0.7
86											0.703389830508475
87											0.703389830508475
88											0.705084745762712
89											0.705084745762712
90											0.705084745762712
91											0.705084745762712
92											0.705084745762712
93											0.708474576271186
94											0.708474576271186
95											0.708474576271186
96											0.708474576271186
97											0.710169491525424
98											0.711864406779661
99											0.711864406779661
100											0.711864406779661
101											0.711864406779661
102											0.711864406779661
103											0.711864406779661
104											0.711864406779661
105											0.711864406779661
106											0.711864406779661
107											0.711864406779661
108											0.711864406779661
109											0.715254237288136
110											0.715254237288136
111											0.715254237288136
112											0.715254237288136
113											0.716949152542373
114											0.716949152542373
115											0.716949152542373
116											0.71864406779661
117											0.71864406779661
118											0.71864406779661
119											0.71864406779661
120											0.71864406779661
121											0.71864406779661
122											0.71864406779661
123											0.71864406779661
124											0.71864406779661
125											0.71864406779661
126											0.720338983050848
127											0.720338983050848
128											0.720338983050848
129											0.720338983050848
130											0.720338983050848
131											0.722033898305085
132											0.722033898305085
133											0.722033898305085
134											0.722033898305085
135											0.722033898305085
136											0.723728813559322
137											0.725423728813559
138											0.725423728813559
139											0.725423728813559
140											0.725423728813559
141											0.725423728813559
142											0.725423728813559
143											0.725423728813559
144											0.725423728813559
145											0.725423728813559
146											0.725423728813559
147											0.727118644067797
148											0.727118644067797
149											0.727118644067797
150											0.727118644067797
151											0.727118644067797
152											0.727118644067797
153											0.727118644067797
154											0.727118644067797
155											0.727118644067797
156											0.727118644067797
157											0.727118644067797
158											0.727118644067797
159											0.727118644067797
160											0.727118644067797
161											0.727118644067797
162											0.727118644067797
163											0.727118644067797
164											0.727118644067797
165											0.727118644067797
166											0.727118644067797
167											0.728813559322034
168											0.728813559322034
169											0.728813559322034
170											0.730508474576271
171											0.730508474576271
172											0.730508474576271
173											0.730508474576271
174											0.730508474576271
175											0.732203389830509
176											0.732203389830509
177											0.732203389830509
178											0.732203389830509
179											0.732203389830509
180											0.732203389830509
181											0.732203389830509
182											0.732203389830509
183											0.732203389830509
184											0.735593220338983
185											0.735593220338983
186											0.735593220338983
187											0.735593220338983
188											0.735593220338983
189											0.735593220338983
190											0.735593220338983
191											0.735593220338983
192											0.735593220338983
193											0.735593220338983
194											0.735593220338983
195											0.735593220338983
196											0.737288135593221
197											0.737288135593221
198											0.737288135593221
199											0.737288135593221
200											0.737288135593221
201											0.737288135593221
202											0.737288135593221
203											0.737288135593221
204											0.737288135593221
205											0.737288135593221
206											0.737288135593221
207											0.737288135593221
208											0.737288135593221
209											0.737288135593221
210											0.737288135593221
211											0.738983050847458
212											0.738983050847458
213											0.738983050847458
214											0.738983050847458
215											0.738983050847458
216											0.738983050847458
217											0.738983050847458
218											0.738983050847458
219											0.738983050847458
220											0.738983050847458
221											0.738983050847458
222											0.738983050847458
223											0.738983050847458
224											0.738983050847458
225											0.738983050847458
226											0.738983050847458
227											0.738983050847458
228											0.738983050847458
229											0.738983050847458
230											0.738983050847458
231											0.738983050847458
232											0.738983050847458
233											0.738983050847458
234											0.742372881355932
235											0.742372881355932
236											0.742372881355932
237											0.742372881355932
238											0.742372881355932
239											0.742372881355932
240											0.742372881355932
241											0.742372881355932
242											0.742372881355932
243											0.742372881355932
244											0.742372881355932
245											0.742372881355932
246											0.742372881355932
247											0.74406779661017
248											0.74406779661017
249											0.74406779661017
250											0.74406779661017
251											0.74406779661017
252											0.74406779661017
253											0.74406779661017
254											0.74406779661017
255											0.74406779661017
256											0.74406779661017
257											0.74406779661017
258											0.74406779661017
259											0.74406779661017
260											0.74406779661017
261											0.74406779661017
262											0.74406779661017
263											0.74406779661017
264											0.74406779661017
265											0.74406779661017
266											0.74406779661017
267											0.74406779661017
268											0.74406779661017
269											0.745762711864407
270											0.745762711864407
271											0.747457627118644
272											0.747457627118644
273											0.747457627118644
274											0.747457627118644
275											0.747457627118644
276											0.749152542372882
277											0.749152542372882
278											0.749152542372882
279											0.749152542372882
280											0.749152542372882
281											0.749152542372882
282											0.749152542372882
283											0.749152542372882
284											0.749152542372882
285											0.749152542372882
286											0.749152542372882
287											0.749152542372882
288											0.749152542372882
289											0.749152542372882
290											0.749152542372882
291											0.749152542372882
292											0.749152542372882
293											0.749152542372882
294											0.749152542372882
295											0.749152542372882
296											0.749152542372882
297											0.749152542372882
298											0.749152542372882
299											0.749152542372882
300											0.749152542372882
301											0.749152542372882
302											0.749152542372882
303											0.750847457627119
304											0.750847457627119
305											0.750847457627119
306											0.750847457627119
307											0.750847457627119
308											0.750847457627119
309											0.750847457627119
310											0.750847457627119
311											0.750847457627119
312											0.752542372881356
313											0.752542372881356
314											0.752542372881356
315											0.752542372881356
316											0.752542372881356
317											0.752542372881356
318											0.752542372881356
319											0.752542372881356
320											0.752542372881356
321											0.752542372881356
322											0.752542372881356
323											0.752542372881356
324											0.752542372881356
325											0.752542372881356
326											0.752542372881356
327											0.752542372881356
328											0.752542372881356
329											0.754237288135594
330											0.754237288135594
331											0.754237288135594
332											0.754237288135594
333											0.755932203389831
334											0.755932203389831
335											0.755932203389831
336											0.757627118644068
337											0.757627118644068
338											0.757627118644068
339											0.757627118644068
340											0.759322033898305
341											0.759322033898305
342											0.759322033898305
343											0.761016949152543
344											0.761016949152543
345											0.761016949152543
346											0.761016949152543
347											0.761016949152543
348											0.761016949152543
349											0.761016949152543
350											0.761016949152543
351											0.761016949152543
352											0.761016949152543
353											0.761016949152543
354											0.761016949152543
355											0.761016949152543
356											0.761016949152543
357											0.761016949152543
358											0.761016949152543
359											0.761016949152543
360											0.761016949152543
361											0.761016949152543
362											0.761016949152543
363											0.761016949152543
364											0.761016949152543
365											0.761016949152543
366											0.761016949152543
367											0.761016949152543
368											0.761016949152543
369											0.761016949152543
370											0.761016949152543
371											0.761016949152543
372											0.761016949152543
373											0.761016949152543
374											0.764406779661017
375											0.764406779661017
376											0.766101694915255
377											0.766101694915255
378											0.766101694915255
379											0.766101694915255
380											0.767796610169492
381											0.767796610169492
382											0.767796610169492
383											0.767796610169492
384											0.767796610169492
385											0.767796610169492
386											0.767796610169492
387											0.767796610169492
388											0.767796610169492
389											0.767796610169492
390											0.767796610169492
391											0.767796610169492
392											0.767796610169492
393											0.767796610169492
394											0.769491525423729
395											0.769491525423729
396											0.769491525423729
397											0.769491525423729
398											0.769491525423729
399											0.769491525423729
400											0.769491525423729

==> figures/success-rate/unguided.dat <==
0											0
1											0
2											0.308474576271187
3											0.345762711864407
4											0.366101694915254
5											0.394915254237288
6											0.396610169491525
7											0.401694915254237
8											0.406779661016949
9											0.416949152542373
10											0.420338983050847
11											0.423728813559322
12											0.425423728813559
13											0.427118644067797
14											0.428813559322034
15											0.430508474576271
16											0.430508474576271
17											0.432203389830509
18											0.432203389830509
19											0.432203389830509
20											0.432203389830509
21											0.433898305084746
22											0.433898305084746
23											0.433898305084746
24											0.433898305084746
25											0.435593220338983
26											0.43728813559322
27											0.43728813559322
28											0.43728813559322
29											0.44406779661017
30											0.445762711864407
31											0.447457627118644
32											0.447457627118644
33											0.449152542372882
34											0.449152542372882
35											0.449152542372882
36											0.450847457627119
37											0.452542372881356
38											0.454237288135593
39											0.454237288135593
40											0.454237288135593
41											0.454237288135593
42											0.454237288135593
43											0.455932203389831
44											0.455932203389831
45											0.455932203389831
46											0.455932203389831
47											0.455932203389831
48											0.455932203389831
49											0.457627118644068
50											0.457627118644068
51											0.459322033898305
52											0.459322033898305
53											0.461016949152543
54											0.461016949152543
55											0.461016949152543
56											0.464406779661017
57											0.466101694915255
58											0.466101694915255
59											0.466101694915255
60											0.466101694915255
61											0.466101694915255
62											0.471186440677966
63											0.472881355932204
64											0.472881355932204
65											0.472881355932204
66											0.474576271186441
67											0.474576271186441
68											0.476271186440678
69											0.476271186440678
70											0.476271186440678
71											0.476271186440678
72											0.476271186440678
73											0.476271186440678
74											0.476271186440678
75											0.477966101694915
76											0.477966101694915
77											0.477966101694915
78											0.479661016949153
79											0.479661016949153
80											0.479661016949153
81											0.479661016949153
82											0.479661016949153
83											0.48135593220339
84											0.48135593220339
85											0.48135593220339
86											0.48135593220339
87											0.483050847457627
88											0.483050847457627
89											0.483050847457627
90											0.483050847457627
91											0.483050847457627
92											0.484745762711865
93											0.484745762711865
94											0.484745762711865
95											0.484745762711865
96											0.484745762711865
97											0.484745762711865
98											0.486440677966102
99											0.486440677966102
100											0.486440677966102
101											0.486440677966102
102											0.486440677966102
103											0.486440677966102
104											0.486440677966102
105											0.488135593220339
106											0.488135593220339
107											0.488135593220339
108											0.488135593220339
109											0.488135593220339
110											0.488135593220339
111											0.488135593220339
112											0.488135593220339
113											0.488135593220339
114											0.488135593220339
115											0.489830508474576
116											0.491525423728814
117											0.491525423728814
118											0.491525423728814
119											0.491525423728814
120											0.491525423728814
121											0.491525423728814
122											0.491525423728814
123											0.493220338983051
124											0.493220338983051
125											0.494915254237288
126											0.496610169491525
127											0.496610169491525
128											0.496610169491525
129											0.496610169491525
130											0.498305084745763
131											0.498305084745763
132											0.498305084745763
133											0.498305084745763
134											0.498305084745763
135											0.5
136											0.5
137											0.5
138											0.501694915254237
139											0.501694915254237
140											0.501694915254237
141											0.501694915254237
142											0.501694915254237
143											0.501694915254237
144											0.501694915254237
145											0.501694915254237
146											0.501694915254237
147											0.501694915254237
148											0.501694915254237
149											0.501694915254237
150											0.501694915254237
151											0.501694915254237
152											0.503389830508475
153											0.503389830508475
154											0.503389830508475
155											0.503389830508475
156											0.503389830508475
157											0.505084745762712
158											0.505084745762712
159											0.505084745762712
160											0.505084745762712
161											0.505084745762712
162											0.505084745762712
163											0.505084745762712
164											0.505084745762712
165											0.505084745762712
166											0.506779661016949
167											0.506779661016949
168											0.506779661016949
169											0.506779661016949
170											0.506779661016949
171											0.506779661016949
172											0.506779661016949
173											0.506779661016949
174											0.506779661016949
175											0.506779661016949
176											0.506779661016949
177											0.506779661016949
178											0.506779661016949
179											0.506779661016949
180											0.506779661016949
181											0.506779661016949
182											0.506779661016949
183											0.506779661016949
184											0.506779661016949
185											0.506779661016949
186											0.506779661016949
187											0.506779661016949
188											0.506779661016949
189											0.506779661016949
190											0.506779661016949
191											0.506779661016949
192											0.508474576271186
193											0.508474576271186
194											0.508474576271186
195											0.508474576271186
196											0.508474576271186
197											0.510169491525424
198											0.510169491525424
199											0.510169491525424
200											0.510169491525424
201											0.510169491525424
202											0.510169491525424
203											0.510169491525424
204											0.511864406779661
205											0.511864406779661
206											0.513559322033898
207											0.513559322033898
208											0.513559322033898
209											0.513559322033898
210											0.513559322033898
211											0.513559322033898
212											0.513559322033898
213											0.513559322033898
214											0.513559322033898
215											0.513559322033898
216											0.513559322033898
217											0.513559322033898
218											0.513559322033898
219											0.515254237288135
220											0.515254237288135
221											0.515254237288135
222											0.516949152542373
223											0.516949152542373
224											0.516949152542373
225											0.516949152542373
226											0.516949152542373
227											0.516949152542373
228											0.516949152542373
229											0.516949152542373
230											0.516949152542373
231											0.516949152542373
232											0.516949152542373
233											0.51864406779661
234											0.51864406779661
235											0.51864406779661
236											0.51864406779661
237											0.51864406779661
238											0.51864406779661
239											0.51864406779661
240											0.51864406779661
241											0.51864406779661
242											0.51864406779661
243											0.51864406779661
244											0.51864406779661
245											0.51864406779661
246											0.51864406779661
247											0.51864406779661
248											0.51864406779661
249											0.51864406779661
250											0.51864406779661
251											0.51864406779661
252											0.51864406779661
253											0.51864406779661
254											0.51864406779661
255											0.51864406779661
256											0.51864406779661
257											0.51864406779661
258											0.51864406779661
259											0.51864406779661
260											0.51864406779661
261											0.51864406779661
262											0.51864406779661
263											0.51864406779661
264											0.51864406779661
265											0.51864406779661
266											0.51864406779661
267											0.520338983050847
268											0.520338983050847
269											0.520338983050847
270											0.520338983050847
271											0.520338983050847
272											0.520338983050847
273											0.520338983050847
274											0.520338983050847
275											0.520338983050847
276											0.520338983050847
277											0.520338983050847
278											0.520338983050847
279											0.520338983050847
280											0.520338983050847
281											0.520338983050847
282											0.520338983050847
283											0.520338983050847
284											0.520338983050847
285											0.520338983050847
286											0.520338983050847
287											0.520338983050847
288											0.520338983050847
289											0.520338983050847
290											0.520338983050847
291											0.520338983050847
292											0.520338983050847
293											0.520338983050847
294											0.520338983050847
295											0.520338983050847
296											0.520338983050847
297											0.520338983050847
298											0.520338983050847
299											0.520338983050847
300											0.520338983050847
301											0.520338983050847
302											0.520338983050847
303											0.520338983050847
304											0.520338983050847
305											0.520338983050847
306											0.520338983050847
307											0.522033898305084
308											0.523728813559322
309											0.525423728813559
310											0.525423728813559
311											0.525423728813559
312											0.525423728813559
313											0.525423728813559
314											0.525423728813559
315											0.525423728813559
316											0.525423728813559
317											0.525423728813559
318											0.525423728813559
319											0.525423728813559
320											0.525423728813559
321											0.525423728813559
322											0.525423728813559
323											0.525423728813559
324											0.525423728813559
325											0.527118644067796
326											0.527118644067796
327											0.527118644067796
328											0.527118644067796
329											0.527118644067796
330											0.527118644067796
331											0.527118644067796
332											0.527118644067796
333											0.527118644067796
334											0.527118644067796
335											0.527118644067796
336											0.527118644067796
337											0.527118644067796
338											0.527118644067796
339											0.527118644067796
340											0.527118644067796
341											0.527118644067796
342											0.527118644067796
343											0.527118644067796
344											0.527118644067796
345											0.527118644067796
346											0.527118644067796
347											0.527118644067796
348											0.527118644067796
349											0.527118644067796
350											0.527118644067796
351											0.527118644067796
352											0.527118644067796
353											0.527118644067796
354											0.527118644067796
355											0.527118644067796
356											0.527118644067796
357											0.527118644067796
358											0.527118644067796
359											0.527118644067796
360											0.527118644067796
361											0.527118644067796
362											0.527118644067796
363											0.527118644067796
364											0.527118644067796
365											0.527118644067796
366											0.527118644067796
367											0.527118644067796
368											0.527118644067796
369											0.527118644067796
370											0.527118644067796
371											0.527118644067796
372											0.527118644067796
373											0.527118644067796
374											0.527118644067796
375											0.527118644067796
376											0.527118644067796
377											0.527118644067796
378											0.527118644067796
379											0.528813559322034
380											0.528813559322034
381											0.528813559322034
382											0.528813559322034
383											0.528813559322034
384											0.528813559322034
385											0.528813559322034
386											0.528813559322034
387											0.528813559322034
388											0.528813559322034
389											0.528813559322034
390											0.528813559322034
391											0.528813559322034
392											0.528813559322034
393											0.528813559322034
394											0.528813559322034
395											0.528813559322034
396											0.528813559322034
397											0.528813559322034
398											0.528813559322034
399											0.528813559322034
400											0.528813559322034

==> figures/success-rate/weighted-sum.dat <==
0											0
1											0
2											0.257627118644068
3											0.323728813559322
4											0.36271186440678
5											0.396610169491525
6											0.415254237288136
7											0.427118644067797
8											0.442372881355932
9											0.457627118644068
10											0.464406779661017
11											0.472881355932204
12											0.484745762711865
13											0.493220338983051
14											0.501694915254237
15											0.506779661016949
16											0.508474576271186
17											0.510169491525424
18											0.513559322033898
19											0.51864406779661
20											0.525423728813559
21											0.527118644067796
22											0.535593220338983
23											0.538983050847457
24											0.542372881355932
25											0.549152542372881
26											0.55593220338983
27											0.559322033898305
28											0.561016949152542
29											0.567796610169492
30											0.571186440677966
31											0.576271186440678
32											0.58135593220339
33											0.583050847457627
34											0.588135593220339
35											0.598305084745763
36											0.603389830508475
37											0.608474576271187
38											0.611864406779661
39											0.611864406779661
40											0.615254237288136
41											0.616949152542373
42											0.616949152542373
43											0.620338983050848
44											0.622033898305085
45											0.625423728813559
46											0.627118644067797
47											0.628813559322034
48											0.632203389830508
49											0.632203389830508
50											0.633898305084746
51											0.633898305084746
52											0.635593220338983
53											0.635593220338983
54											0.635593220338983
55											0.638983050847458
56											0.638983050847458
57											0.638983050847458
58											0.640677966101695
59											0.640677966101695
60											0.642372881355932
61											0.644067796610169
62											0.644067796610169
63											0.649152542372881
64											0.649152542372881
65											0.649152542372881
66											0.650847457627118
67											0.652542372881356
68											0.65593220338983
69											0.65593220338983
70											0.65593220338983
71											0.65593220338983
72											0.657627118644068
73											0.659322033898305
74											0.659322033898305
75											0.659322033898305
76											0.659322033898305
77											0.659322033898305
78											0.659322033898305
79											0.659322033898305
80											0.662711864406779
81											0.662711864406779
82											0.662711864406779
83											0.662711864406779
84											0.662711864406779
85											0.664406779661017
86											0.664406779661017
87											0.666101694915254
88											0.666101694915254
89											0.669491525423729
90											0.671186440677966
91											0.671186440677966
92											0.676271186440678
93											0.676271186440678
94											0.676271186440678
95											0.676271186440678
96											0.676271186440678
97											0.677966101694915
98											0.677966101694915
99											0.679661016949152
100											0.679661016949152
101											0.679661016949152
102											0.68135593220339
103											0.68135593220339
104											0.68135593220339
105											0.68135593220339
106											0.683050847457627
107											0.683050847457627
108											0.683050847457627
109											0.683050847457627
110											0.684745762711864
111											0.684745762711864
112											0.688135593220339
113											0.689830508474576
114											0.689830508474576
115											0.689830508474576
116											0.689830508474576
117											0.691525423728813
118											0.691525423728813
119											0.691525423728813
120											0.691525423728813
121											0.691525423728813
122											0.693220338983051
123											0.693220338983051
124											0.694915254237288
125											0.694915254237288
126											0.694915254237288
127											0.694915254237288
128											0.694915254237288
129											0.694915254237288
130											0.694915254237288
131											0.694915254237288
132											0.694915254237288
133											0.694915254237288
134											0.694915254237288
135											0.694915254237288
136											0.696610169491525
137											0.7
138											0.7
139											0.701694915254237
140											0.701694915254237
141											0.701694915254237
142											0.701694915254237
143											0.703389830508475
144											0.703389830508475
145											0.703389830508475
146											0.703389830508475
147											0.703389830508475
148											0.703389830508475
149											0.703389830508475
150											0.705084745762712
151											0.705084745762712
152											0.705084745762712
153											0.706779661016949
154											0.706779661016949
155											0.706779661016949
156											0.706779661016949
157											0.706779661016949
158											0.706779661016949
159											0.706779661016949
160											0.706779661016949
161											0.706779661016949
162											0.706779661016949
163											0.706779661016949
164											0.706779661016949
165											0.706779661016949
166											0.706779661016949
167											0.708474576271186
168											0.708474576271186
169											0.708474576271186
170											0.711864406779661
171											0.711864406779661
172											0.711864406779661
173											0.711864406779661
174											0.711864406779661
175											0.713559322033898
176											0.713559322033898
177											0.713559322033898
178											0.713559322033898
179											0.713559322033898
180											0.713559322033898
181											0.713559322033898
182											0.713559322033898
183											0.713559322033898
184											0.713559322033898
185											0.713559322033898
186											0.715254237288136
187											0.715254237288136
188											0.716949152542373
189											0.716949152542373
190											0.716949152542373
191											0.716949152542373
192											0.716949152542373
193											0.716949152542373
194											0.716949152542373
195											0.71864406779661
196											0.71864406779661
197											0.71864406779661
198											0.71864406779661
199											0.71864406779661
200											0.71864406779661
201											0.71864406779661
202											0.71864406779661
203											0.720338983050848
204											0.720338983050848
205											0.722033898305085
206											0.722033898305085
207											0.723728813559322
208											0.723728813559322
209											0.723728813559322
210											0.723728813559322
211											0.723728813559322
212											0.725423728813559
213											0.725423728813559
214											0.725423728813559
215											0.725423728813559
216											0.725423728813559
217											0.725423728813559
218											0.725423728813559
219											0.725423728813559
220											0.725423728813559
221											0.725423728813559
222											0.725423728813559
223											0.725423728813559
224											0.725423728813559
225											0.725423728813559
226											0.725423728813559
227											0.725423728813559
228											0.727118644067797
229											0.727118644067797
230											0.727118644067797
231											0.727118644067797
232											0.727118644067797
233											0.727118644067797
234											0.727118644067797
235											0.727118644067797
236											0.727118644067797
237											0.727118644067797
238											0.727118644067797
239											0.727118644067797
240											0.728813559322034
241											0.728813559322034
242											0.728813559322034
243											0.728813559322034
244											0.728813559322034
245											0.728813559322034
246											0.728813559322034
247											0.728813559322034
248											0.728813559322034
249											0.728813559322034
250											0.728813559322034
251											0.728813559322034
252											0.728813559322034
253											0.728813559322034
254											0.730508474576271
255											0.730508474576271
256											0.730508474576271
257											0.732203389830509
258											0.732203389830509
259											0.732203389830509
260											0.732203389830509
261											0.732203389830509
262											0.732203389830509
263											0.732203389830509
264											0.732203389830509
265											0.732203389830509
266											0.732203389830509
267											0.732203389830509
268											0.732203389830509
269											0.732203389830509
270											0.732203389830509
271											0.732203389830509
272											0.732203389830509
273											0.732203389830509
274											0.732203389830509
275											0.732203389830509
276											0.732203389830509
277											0.732203389830509
278											0.732203389830509
279											0.732203389830509
280											0.733898305084746
281											0.733898305084746
282											0.733898305084746
283											0.733898305084746
284											0.733898305084746
285											0.733898305084746
286											0.735593220338983
287											0.735593220338983
288											0.735593220338983
289											0.735593220338983
290											0.735593220338983
291											0.735593220338983
292											0.735593220338983
293											0.735593220338983
294											0.735593220338983
295											0.735593220338983
296											0.735593220338983
297											0.735593220338983
298											0.735593220338983
299											0.735593220338983
300											0.735593220338983
301											0.735593220338983
302											0.735593220338983
303											0.735593220338983
304											0.735593220338983
305											0.735593220338983
306											0.735593220338983
307											0.735593220338983
308											0.735593220338983
309											0.735593220338983
310											0.737288135593221
311											0.737288135593221
312											0.737288135593221
313											0.737288135593221
314											0.737288135593221
315											0.737288135593221
316											0.737288135593221
317											0.737288135593221
318											0.737288135593221
319											0.737288135593221
320											0.737288135593221
321											0.737288135593221
322											0.737288135593221
323											0.737288135593221
324											0.738983050847458
325											0.738983050847458
326											0.738983050847458
327											0.738983050847458
328											0.738983050847458
329											0.738983050847458
330											0.738983050847458
331											0.738983050847458
332											0.738983050847458
333											0.738983050847458
334											0.738983050847458
335											0.738983050847458
336											0.738983050847458
337											0.738983050847458
338											0.738983050847458
339											0.738983050847458
340											0.738983050847458
341											0.738983050847458
342											0.738983050847458
343											0.738983050847458
344											0.738983050847458
345											0.738983050847458
346											0.738983050847458
347											0.740677966101695
348											0.740677966101695
349											0.740677966101695
350											0.740677966101695
351											0.740677966101695
352											0.740677966101695
353											0.740677966101695
354											0.740677966101695
355											0.740677966101695
356											0.742372881355932
357											0.742372881355932
358											0.742372881355932
359											0.742372881355932
360											0.742372881355932
361											0.742372881355932
362											0.742372881355932
363											0.742372881355932
364											0.742372881355932
365											0.742372881355932
366											0.742372881355932
367											0.74406779661017
368											0.74406779661017
369											0.74406779661017
370											0.74406779661017
371											0.74406779661017
372											0.74406779661017
373											0.74406779661017
374											0.74406779661017
375											0.74406779661017
376											0.74406779661017
377											0.74406779661017
378											0.74406779661017
379											0.74406779661017
380											0.74406779661017
381											0.74406779661017
382											0.74406779661017
383											0.74406779661017
384											0.74406779661017
385											0.74406779661017
386											0.74406779661017
387											0.745762711864407
388											0.747457627118644
389											0.747457627118644
390											0.747457627118644
391											0.747457627118644
392											0.747457627118644
393											0.747457627118644
394											0.747457627118644
395											0.747457627118644
396											0.747457627118644
397											0.747457627118644
398											0.749152542372882
399											0.749152542372882
400											0.749152542372882
